The MeerKAT Galaxy Cluster Legacy Survey -- II. Catalogue of the diffuse radio emission in MeerKAT-GCLS clusters

We present a follow-up study focused on cluster-scale diffuse radio emissions in 115 galaxy clusters in the Southern sky, using full-resolution (7.8") and tapered low-resolution (15") images from the MeerKAT Galaxy Cluster Legacy Survey (MGCLS). In this MGCLS follow-up paper, we update and quantitatively characterise the presence of diffuse radio emission and provide detailed catalogue information on its radio properties at 1.28 GHz. As the MGCLS sample is heterogeneous and was initially used as a test bed to reveal the scientific potential of MeerKAT, the reported numbers are subject to this special case. More than half ($\sim$54%; 62/115) of the observed MGCLS clusters present diffuse cluster radio emission, with the total number of diffuse radio sources or candidates detected being 103. Including candidates, we find that radio relics are the most frequently detected diffuse sources in MGCLS at 53% (55/103), followed by halos at 32% (33/103) and mini-halos at 10% (11/103), with only 3% (3/103) being Phoenixes. The sizes of the diffuse radio structures and candidates range from 55 kpc to over 2 Mpc, with $P_{1.28GHz}$ radio power ranging from $10^{22}$ W Hz$^{-1}$ to greater than $10^{25}$ W Hz$^{-1}$. In-band radio spectral index estimates reveal revived radio plasma emissions that exhibit steep radio spectral indices down to $\alpha^{1656}_{908} \sim -3.5$. Mini-halos and their respective candidates are detected mainly in low-mass ($M_{500}$ $\leq$ 5$\times10^{14}$ M$_\odot$) and low-power ($P_{1.4GHz}$ $\leq$ $10^{23}$ W Hz$^{-1}$) systems. We suggest the presence of a statistically significant correlation between the 1.4 GHz radio power and the cluster mass for mini-halo (and candidate) systems.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
